Adaptive-LIO: Enhancing Robustness and Precision through Environmental Adaptation in LiDAR Inertial Odometry

The emerging Internet of Things (IoT) applications, such as driverless cars, have a growing demand for high-precision positioning and navigation. Nowadays, LiDAR inertial odometry becomes increasingly prevalent in robotics and autonomous driving. However, many current SLAM systems lack sufficient adaptability to various scenarios. Challenges include decreased point cloud accuracy with longer frame intervals under the constant velocity assumption, coupling of erroneous IMU information when IMU saturation occurs, and decreased localization accuracy due to the use of fixed-resolution maps during indoor-outdoor scene transitions. To address these issues, we propose a loosely coupled adaptive LiDAR-Inertial-Odometry named \textbf{Adaptive-LIO}, which incorporates adaptive segmentation to enhance mapping accuracy, adapts motion modality through IMU saturation and fault detection, and adjusts map resolution adaptively using multi-resolution voxel maps based on the distance from the LiDAR center. Our proposed method has been tested in various challenging scenarios, demonstrating the effectiveness of the improvements we introduce. The code is open-source on GitHub: \href{https://github.com/chengwei0427/adaptive_lio}{Adaptive-LIO}.

==> identity.txt <==
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{figs/fig_author_zhaochengwei}}]{Chengwei Zhao} received the B.E. from Zhoukou Normal University, Zhoukou, China in 2013 and the  M.S. degree from Jimei University in 2016. He is currently with Hangzhou Qisheng Intelligent Techology Co. Ltd. His research interests include sensor fusion, SLAM in industrial application and manifold math.
\end{IEEEbiography}

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{figs/fig_author_hukun}}]{Kun Hu} received the B.E. degree from XiangTan University in 2021. He is currently pursuing a M.S. degree with China University of Mining and Technology. His research interests include multi-sensor fusion, path planning and coal mine robot motion control.
\end{IEEEbiography}

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{figs/fig_author_xujie}}]{Jie Xu} received the B.E., M.S. degree from the Harbin Institute of Technology in 2018, 2020 respectively. He is currently pursuing a Ph.D. degree with the School of Mechanical and Electrical Engineering, Harbin Institute of Technology. Meanwhile, he is participating in a joint doctoral training program at NTU EEE College. His research interests include multi-sensor calibration, RGB-D SLAM and multimodal SLAM.
\end{IEEEbiography}

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{figs/fig_author_baiwen_han}}]{Baiwen Han} was born in Liaoning, China in 2001. He received his B.E. degree from the central south university, Changsha, China in 2023. He is currently pursuing an M.S. degree with the State Key Laboratory of Robotics and Systems. His research interests include Lidar SLAM and multisensor fusion.
\end{IEEEbiography}

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{figs/fig_author_MaoshanTian}}]{Maoshan Tian} was born in Leshan, Sichuan in 1999. He is currently pursuing the M.S. degree in School of Mechanical and Electrical Engineering at the University of Electronic Science and Technology of China. His research direction is Lidar SLAM and multisensor fusion SLAM technology.
\end{IEEEbiography}

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{figs/fig_author_wukaidi}}]{Kaidi Wu} was born in Jiangsu, China in 2000. He received the B.E. degree from Huaiyin Institute of Technology in 2023 and is currently pursuing the M.S. degree in the School of Electromechanical Engineering at China University of Mining and Technology. His research interests include LiDAR SLAM and deep learning.
\end{IEEEbiography}

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{figs/fig_author_shenghai_yuan}}]{Shenghai Yuan} received his B.S. and Ph.D. degrees in Electrical and Electronic Engineering in 2013 and 2019, respectively, Nanyang Technological University, Singapore. His research focuses on robotics perception and navigation. He is a postdoctoral senior research fellow at the Centre for Advanced Robotics Technology Innovation (CARTIN), Nanyang Technological University, Singapore. He has contributed over 60 papers to journals such as TRO, IJRR, TIE, RAL, and conferences including ICRA, CVPR, ICCV, NeurIPS, and IROS. Currently, he serves as an associate editor for the Unmanned Systems Journal and as a guest editor of the Electronics Special Issue on Advanced Technologies of Navigation for Intelligent Vehicles. He achieved second place in the academic track of the 2021 Hilti SLAM Challenge, third place in the visual-inertial track of the 2023 ICCV SLAM Challenge, and won the IROS 2023 Best Entertainment and Amusement Paper Award. He also received the Outstanding Reviewer Award at ICRA 2024. He served as the organizer of the CARIC UAV Swarm Challenge and Workshop at the 2023 CDC. Currently, he is the organizer of the UG2 Anti-drone Challenge and workshop at CVPR 2024. He is the organizer of the second CARIC UAV Swarm Challenge and workshop at IROS 2024. 
\end{IEEEbiography}

----------------------------------------

\author[1]{ChengWei Zhao}[type=editor, 
auid=000,bioid=1,
orcid=https://orcid.org/0009-0006-5746-2136]
\fnmark[1]
\ead{zhaochengwei@qishengrobot.com}
\credit{Conceptualization of this study, Methodology, Software}

\affiliation[1]{organization={Hangzhou Qisheng Intelligent Techology Co. Ltd,.
	},
	addressline={4083 Jianshe Fourth Road}, 
	city={Hangzhou},
	%               citysep={}, % Uncomment if no comma needed between city and postcode
	postcode={311217}, 
	state={Zhejiang},
	country={China}}
	
% hukun
\author[2]{Kun Hu}[type=editor,
auid=000,bioid=1,
orcid=https://orcid.org/0009-0006-9926-2941]
\fnmark[1]
\ead{ts22050017a31@cumt.edu.cn}
\credit{Manuscript writing, Algorithm design, Experiment conduction}

\affiliation[2]{organization={School of Mechatronic Engineering, China University of Mining and Technology},
	city={XuZhou},
	postcode={221116}, 
	state={JiangSu},
	country={China}}

% xujie
\author[3]{Jie Xu}[type=editor,
auid=000,bioid=1,
orcid=https://orcid.org/0000-0002-6846-6734]
\cormark[1]
\ead{jeff_xu@hit.edu.cn}
\credit{Algorithm design, Methodology}


% Baiwen Han
\author[3]{Baiwen Han}[type=editor,
auid=000,bioid=1,
orcid=https://orcid.org/0009-0009-0503-8810]
\ead{23s136401@stu.hit.edu.cn}
\credit{Manuscript revision, Experiment conduction}

\affiliation[3]{organization={State Key Laboratory of Robotics and Systems, Harbin Institute of Technology},
	city={Harbin},
	postcode={150001}, 
	state={HeiLongJiang},
	country={China}}

% Maoshan Tian
\author[4]{Maoshan Tian}[type=editor,
auid=000,bioid=1,orcid=https://orcid.org/0009-0007-0403-8961]
\ead{202222040706@std.uestc.edu.cn}
\credit{Manuscript revision, Experiment conduction}

\affiliation[4]{organization={School of Mechanical and Electrical Engineering, University of Electronic Science And Technology},
	city={Chengdu},
	postcode={611731}, 
	state={Sichuan},
	country={China}}

% KaiDi Wu
\author[2]{Kaidi Wu}[type=editor,
auid=000,bioid=1,
orcid=https://orcid.org/0009-0005-3938-7454]
\ead{ts23050205p31@cumt.edu.cn}
\credit{Manuscript revision, Experiment conduction}

% Shenghai yuan
\author[5]{Shenghai Yuan}[type=editor,
auid=000,bioid=1,
orcid=https://orcid.org/0009-0003-1887-6342]
\ead{shyuan@ntu.edu.sg}
\credit{Manuscript revision, Code modification}

\affiliation[5]{organization={School of Electrical and Electronic Engineering, Nanyang Technological University},
	addressline={50 Nanyang Avenue}, 
%	city={Singapore},
	%               citysep={}, % Uncomment if no comma needed between city and postcode
	postcode={639798}, 
%	state={Singapore},
	country={Singapore}}

% corresponding 
\cortext[cor1]{Corresponding author}
\fntext[fn1]{These authors contributed equally to this work and should be considered co-first authors.}


---------
ORICD
https://orcid.org/0009-0006-5746-2136 (C. Zhao);
https://orcid.org/0009-0006-9926-2941 (K. Hu);
https://orcid.org/0000-0002-6846-6734 (J. Xu);
https://orcid.org/0009-0009-0503-8810 (B. Han);
https://orcid.org/0009-0007-0403-8961 (M. Tian);
https://orcid.org/0009-0005-3938-7454 (K. Wu);
https://orcid.org/0009-0003-1887-6342 (S. Yuan)
